Movement Primitive Diffusion: Learning Gentle Robotic Manipulation of Deformable Objects

Policy learning in robot-assisted surgery (RAS) lacks data efficient and versatile methods that exhibit the desired motion quality for delicate surgical interventions. To this end, we introduce Movement Primitive Diffusion (MPD), a novel method for imitation learning (IL) in RAS that focuses on gentle manipulation of deformable objects. The approach combines the versatility of diffusion-based imitation learning (DIL) with the high-quality motion generation capabilities of Probabilistic Dynamic Movement Primitives (ProDMPs). This combination enables MPD to achieve gentle manipulation of deformable objects, while maintaining data efficiency critical for RAS applications where demonstration data is scarce. We evaluate MPD across various simulated and real world robotic tasks on both state and image observations. MPD outperforms state-of-the-art DIL methods in success rate, motion quality, and data efficiency. Project page: https://scheiklp.github.io/movement-primitive-diffusion/

==> data/success_rate_over_threshold.csv <==
threshold,mpd_img_trajectories,dpu_img_trajectories,dpu_trajectories,mpd_trajectories
0.00,0.00,0.00,0.00,0.00,
0.05,0.00,0.00,0.00,0.00,
0.10,0.00,0.00,0.00,2.00,
0.15,0.00,0.00,0.00,4.00,
0.20,0.00,0.00,0.00,6.00,
0.25,4.00,4.00,0.00,10.00,
0.30,6.00,4.00,0.00,12.00,
0.35,8.00,4.00,2.00,18.00,
0.40,8.00,4.00,2.00,18.00,
0.45,8.00,10.00,2.00,18.00,
0.50,10.00,10.00,6.00,20.00,
0.55,12.00,10.00,10.00,22.00,
0.60,12.00,10.00,10.00,28.00,
0.65,16.00,16.00,12.00,36.00,
0.70,18.00,18.00,18.00,46.00,
0.75,20.00,18.00,18.00,48.00,
0.80,22.00,22.00,20.00,54.00,
0.85,28.00,22.00,24.00,54.00,
0.90,30.00,28.00,24.00,60.00,
0.95,38.00,30.00,28.00,64.00,
1.00,40.00,34.00,34.00,70.00,
1.05,42.00,34.00,36.00,70.00,
1.10,44.00,34.00,38.00,70.00,
1.15,50.00,40.00,38.00,70.00,
1.20,54.00,40.00,50.00,74.00,
1.25,58.00,40.00,50.00,76.00,
1.30,60.00,42.00,52.00,80.00,
1.35,62.00,42.00,52.00,82.00,
1.40,64.00,52.00,56.00,84.00,
1.45,66.00,52.00,58.00,86.00,
1.50,66.00,52.00,62.00,88.00,
1.55,68.00,54.00,62.00,88.00,
1.60,72.00,56.00,62.00,88.00,
1.65,76.00,56.00,66.00,88.00,
1.70,76.00,58.00,66.00,88.00,
1.75,76.00,58.00,70.00,88.00,
1.80,80.00,58.00,70.00,88.00,
1.85,80.00,58.00,70.00,88.00,
1.90,80.00,58.00,70.00,90.00,
1.95,80.00,58.00,70.00,90.00,
2.00,82.00,60.00,74.00,92.00,
2.05,84.00,60.00,74.00,92.00,
2.10,84.00,62.00,76.00,92.00,
2.15,84.00,62.00,78.00,92.00,
2.20,86.00,64.00,78.00,92.00,
2.25,86.00,64.00,78.00,92.00,
2.30,86.00,64.00,78.00,92.00,
2.35,88.00,68.00,78.00,92.00,
2.40,88.00,68.00,78.00,92.00,
2.45,90.00,68.00,78.00,92.00,
2.50,92.00,70.00,78.00,94.00,
2.55,96.00,70.00,78.00,94.00,
2.60,96.00,70.00,80.00,94.00,
2.65,96.00,76.00,80.00,94.00,
2.70,96.00,78.00,80.00,94.00,
2.75,96.00,78.00,82.00,94.00,
2.80,96.00,78.00,84.00,94.00,
2.85,96.00,78.00,84.00,94.00,
2.90,96.00,78.00,84.00,94.00,
2.95,98.00,78.00,86.00,94.00,
3.00,98.00,78.00,88.00,94.00,
3.05,98.00,78.00,88.00,94.00,
3.10,98.00,78.00,90.00,96.00,
3.15,98.00,80.00,90.00,96.00,
3.20,98.00,80.00,90.00,96.00,
3.25,98.00,80.00,90.00,96.00,
3.30,98.00,80.00,92.00,96.00,
3.35,98.00,80.00,92.00,96.00,
3.40,98.00,80.00,92.00,96.00,
3.45,98.00,80.00,92.00,96.00,
3.50,98.00,80.00,92.00,98.00,
3.55,98.00,80.00,92.00,98.00,
3.60,98.00,80.00,92.00,98.00,
3.65,98.00,80.00,92.00,98.00,
3.70,98.00,82.00,92.00,98.00,
3.75,98.00,82.00,92.00,98.00,
3.80,98.00,84.00,92.00,98.00,
3.85,98.00,84.00,92.00,98.00,
3.90,98.00,84.00,94.00,98.00,
3.95,98.00,84.00,94.00,98.00,
4.00,98.00,84.00,94.00,98.00,
4.05,98.00,84.00,94.00,98.00,
4.10,98.00,84.00,94.00,98.00,
4.15,98.00,84.00,94.00,98.00,
4.20,98.00,84.00,94.00,98.00,
4.25,98.00,84.00,94.00,98.00,
4.30,98.00,84.00,94.00,98.00,
4.35,98.00,84.00,94.00,98.00,
4.40,98.00,84.00,94.00,98.00,
4.45,98.00,84.00,94.00,98.00,
4.50,98.00,84.00,94.00,98.00,
4.55,98.00,84.00,94.00,98.00,
4.60,98.00,84.00,96.00,98.00,
4.65,98.00,84.00,96.00,98.00,
4.70,98.00,84.00,96.00,98.00,
4.75,98.00,84.00,96.00,100.00,
4.80,98.00,84.00,96.00,100.00,
4.85,98.00,84.00,96.00,100.00,
4.90,98.00,84.00,96.00,100.00,
4.95,98.00,86.00,96.00,100.00,
5.00,98.00,86.00,96.00,100.00,
5.05,98.00,86.00,96.00,100.00,
5.10,98.00,86.00,96.00,100.00,
5.15,98.00,88.00,96.00,100.00,
5.20,98.00,88.00,96.00,100.00,
5.25,98.00,90.00,96.00,100.00,
5.30,98.00,90.00,96.00,100.00,
5.35,98.00,92.00,96.00,100.00,
5.40,98.00,92.00,96.00,100.00,
5.45,98.00,92.00,96.00,100.00,
5.50,98.00,94.00,96.00,100.00,
5.55,98.00,94.00,96.00,100.00,
5.60,98.00,96.00,96.00,100.00,
5.65,98.00,96.00,96.00,100.00,
5.70,98.00,96.00,98.00,100.00,
5.75,98.00,96.00,98.00,100.00,
5.80,98.00,96.00,98.00,100.00,
5.85,98.00,96.00,98.00,100.00,
5.90,98.00,96.00,98.00,100.00,
5.95,98.00,96.00,98.00,100.00,
6.00,98.00,96.00,98.00,100.00,
6.05,98.00,96.00,98.00,100.00,
6.10,98.00,96.00,98.00,100.00,
6.15,98.00,96.00,98.00,100.00,
6.20,98.00,96.00,98.00,100.00,
6.25,98.00,96.00,98.00,100.00,
6.30,98.00,96.00,98.00,100.00,
6.35,98.00,96.00,98.00,100.00,
6.40,98.00,96.00,98.00,100.00,
6.45,98.00,96.00,98.00,100.00,
6.50,98.00,96.00,98.00,100.00,
6.55,98.00,96.00,98.00,100.00,
6.60,98.00,96.00,98.00,100.00,
6.65,98.00,96.00,98.00,100.00,
6.70,98.00,96.00,98.00,100.00,
6.75,98.00,96.00,98.00,100.00,
6.80,98.00,96.00,100.00,100.00,
6.85,98.00,96.00,100.00,100.00,
6.90,98.00,96.00,100.00,100.00,
6.95,98.00,96.00,100.00,100.00,
7.00,98.00,96.00,100.00,100.00,
7.05,98.00,96.00,100.00,100.00,
7.10,98.00,96.00,100.00,100.00,
7.15,98.00,96.00,100.00,100.00,
7.20,98.00,96.00,100.00,100.00,
7.25,98.00,96.00,100.00,100.00,
7.30,98.00,96.00,100.00,100.00,
7.35,98.00,96.00,100.00,100.00,
7.40,98.00,96.00,100.00,100.00,
7.45,98.00,96.00,100.00,100.00,
7.50,98.00,96.00,100.00,100.00,
7.55,98.00,96.00,100.00,100.00,
7.60,98.00,96.00,100.00,100.00,
7.65,98.00,96.00,100.00,100.00,
7.70,98.00,96.00,100.00,100.00,
7.75,98.00,96.00,100.00,100.00,
7.80,98.00,96.00,100.00,100.00,
7.85,98.00,96.00,100.00,100.00,
7.90,98.00,96.00,100.00,100.00,
7.95,98.00,96.00,100.00,100.00,
8.00,98.00,96.00,100.00,100.00,
8.05,98.00,96.00,100.00,100.00,
8.10,98.00,96.00,100.00,100.00,
8.15,98.00,96.00,100.00,100.00,
8.20,98.00,96.00,100.00,100.00,
8.25,98.00,96.00,100.00,100.00,
8.30,98.00,96.00,100.00,100.00,
8.35,98.00,96.00,100.00,100.00,
8.40,100.00,96.00,100.00,100.00,
8.45,100.00,96.00,100.00,100.00,
8.50,100.00,96.00,100.00,100.00,
8.55,100.00,96.00,100.00,100.00,
8.60,100.00,96.00,100.00,100.00,
8.65,100.00,96.00,100.00,100.00,
8.70,100.00,96.00,100.00,100.00,
8.75,100.00,96.00,100.00,100.00,
8.80,100.00,96.00,100.00,100.00,
8.85,100.00,96.00,100.00,100.00,
8.90,100.00,96.00,100.00,100.00,
8.95,100.00,96.00,100.00,100.00,
9.00,100.00,96.00,100.00,100.00,
9.05,100.00,96.00,100.00,100.00,
9.10,100.00,96.00,100.00,100.00,
9.15,100.00,96.00,100.00,100.00,
9.20,100.00,96.00,100.00,100.00,
9.25,100.00,96.00,100.00,100.00,
9.30,100.00,96.00,100.00,100.00,
9.35,100.00,96.00,100.00,100.00,
9.40,100.00,96.00,100.00,100.00,
9.45,100.00,96.00,100.00,100.00,
9.50,100.00,96.00,100.00,100.00,
9.55,100.00,96.00,100.00,100.00,
9.60,100.00,96.00,100.00,100.00,
9.65,100.00,96.00,100.00,100.00,
9.70,100.00,96.00,100.00,100.00,
9.75,100.00,96.00,100.00,100.00,
9.80,100.00,96.00,100.00,100.00,
9.85,100.00,96.00,100.00,100.00,
9.90,100.00,96.00,100.00,100.00,
9.95,100.00,96.00,100.00,100.00,


==> data/trajectories/BESO/tool_trajectory_1.csv <==
LX,LY,RX,RY
-3.630543136596679688e+01,3.163513374328613281e+01,3.901705551147460938e+01,3.934482574462890625e+01
-3.915396118164062500e+01,2.918533325195312500e+01,3.900642776489257812e+01,3.487249755859375000e+01
-4.090501403808593750e+01,3.358436203002929688e+01,4.422613525390625000e+01,3.600836563110351562e+01
-3.753591537475585938e+01,2.565210151672363281e+01,4.006608581542968750e+01,3.994715499877929688e+01
-4.176401138305664062e+01,2.696025276184082031e+01,3.869723510742187500e+01,4.321833038330078125e+01
-4.255900573730468750e+01,3.061968421936035156e+01,3.456116867065429688e+01,4.772917556762695312e+01
-4.737975311279296875e+01,2.563512992858886719e+01,3.714846420288085938e+01,4.933913803100585938e+01
-4.590322113037109375e+01,2.860561370849609375e+01,3.644802093505859375e+01,5.300929641723632812e+01
-5.122511291503906250e+01,2.335110473632812500e+01,3.842111587524414062e+01,5.482563400268554688e+01
-4.996028518676757812e+01,2.671584510803222656e+01,3.728904342651367188e+01,6.172766113281250000e+01
-5.223152923583984375e+01,2.491349029541015625e+01,3.649365615844726562e+01,6.748264312744140625e+01
-5.613884735107421875e+01,2.521161079406738281e+01,3.994538497924804688e+01,6.800421905517578125e+01
-4.715638732910156250e+01,3.363098144531250000e+01,3.837929916381835938e+01,7.725735473632812500e+01
-5.337602615356445312e+01,2.933249092102050781e+01,3.883850479125976562e+01,7.875197601318359375e+01
-6.271866989135742188e+01,2.482362937927246094e+01,4.356879425048828125e+01,7.734420013427734375e+01
-6.445552825927734375e+01,2.542494201660156250e+01,4.633600234985351562e+01,7.769224548339843750e+01
-6.901901245117187500e+01,2.684330749511718750e+01,5.040394592285156250e+01,7.789130401611328125e+01
-7.132536315917968750e+01,2.605073165893554688e+01,5.124007415771484375e+01,7.874137115478515625e+01
-7.212339019775390625e+01,2.683300018310546875e+01,5.332608795166015625e+01,8.013472747802734375e+01
-7.336048126220703125e+01,2.774434471130371094e+01,5.648184204101562500e+01,8.123295593261718750e+01
-7.578652191162109375e+01,2.920640182495117188e+01,5.909736633300781250e+01,8.181177520751953125e+01
-7.997695922851562500e+01,2.782922363281250000e+01,5.918431091308593750e+01,8.380084991455078125e+01
-8.474664306640625000e+01,2.764814949035644531e+01,6.190972518920898438e+01,8.533435058593750000e+01
-8.964804840087890625e+01,2.613683891296386719e+01,6.409642791748046875e+01,8.264474487304687500e+01
-8.966331481933593750e+01,2.312994956970214844e+01,6.348421478271484375e+01,9.143190765380859375e+01
-9.235080718994140625e+01,2.592020416259765625e+01,6.716955566406250000e+01,9.048178100585937500e+01
-9.652465820312500000e+01,2.038405609130859375e+01,6.803247833251953125e+01,8.915697479248046875e+01
-9.714978027343750000e+01,2.264287185668945312e+01,7.067308044433593750e+01,8.989257812500000000e+01
-9.923811340332031250e+01,1.995893859863281250e+01,7.117420196533203125e+01,9.014019012451171875e+01
-9.905764007568359375e+01,1.964609146118164062e+01,7.232167816162109375e+01,9.093326568603515625e+01
-1.008590927124023438e+02,2.002542877197265625e+01,7.275623321533203125e+01,9.219359588623046875e+01
-1.001704101562500000e+02,1.982140541076660156e+01,7.189785003662109375e+01,9.177459716796875000e+01
-9.931513977050781250e+01,1.954516601562500000e+01,7.421257019042968750e+01,9.341280364990234375e+01
-1.007432174682617188e+02,1.811819267272949219e+01,7.639788055419921875e+01,9.426055908203125000e+01
-9.814236450195312500e+01,2.143819046020507812e+01,7.808451843261718750e+01,9.482167053222656250e+01
-9.855673980712890625e+01,1.866933059692382812e+01,7.794703674316406250e+01,9.676918792724609375e+01
-1.008862609863281250e+02,1.601373672485351562e+01,8.174549865722656250e+01,9.701607513427734375e+01
-1.018802642822265625e+02,2.027871704101562500e+01,8.256930541992187500e+01,9.921501922607421875e+01
-1.045901565551757812e+02,1.586155891418457031e+01,8.362838745117187500e+01,1.017529296875000000e+02
-1.025874710083007812e+02,1.609422874450683594e+01,8.413969421386718750e+01,1.025296707153320312e+02
-1.049140014648437500e+02,1.549725341796875000e+01,8.552341461181640625e+01,1.051997528076171875e+02
-1.072013320922851562e+02,1.461107254028320312e+01,8.549945831298828125e+01,1.059099197387695312e+02
-1.085062484741210938e+02,1.287276268005371094e+01,8.600460815429687500e+01,1.057059478759765625e+02
-1.109929504394531250e+02,1.419773960113525391e+01,8.407397460937500000e+01,1.051683807373046875e+02
-1.143192062377929688e+02,1.125979328155517578e+01,8.436331939697265625e+01,1.057035522460937500e+02
-1.161090850830078125e+02,9.885295867919921875e+00,8.542501831054687500e+01,1.056103668212890625e+02
-1.100570220947265625e+02,1.237970352172851562e+01,8.638701629638671875e+01,1.079558105468750000e+02
-1.146645889282226562e+02,7.930421829223632812e+00,8.391780090332031250e+01,1.076974411010742188e+02
-1.210843734741210938e+02,5.467704296112060547e+00,8.754173278808593750e+01,1.069768753051757812e+02
-1.084568023681640625e+02,1.108992290496826172e+01,8.761079406738281250e+01,1.099046020507812500e+02
-1.157267990112304688e+02,4.977079868316650391e+00,8.746589660644531250e+01,1.112092361450195312e+02
-1.154609756469726562e+02,6.237368583679199219e+00,8.790233612060546875e+01,1.117524108886718750e+02
-1.165951156616210938e+02,2.866020679473876953e+00,8.574711608886718750e+01,1.125057907104492188e+02
-1.158237686157226562e+02,4.453507423400878906e+00,8.652386474609375000e+01,1.116282577514648438e+02
-1.187241210937500000e+02,3.277461230754852295e-01,8.593033599853515625e+01,1.113697204589843750e+02
-1.216183319091796875e+02,-6.868384033441543579e-02,8.524736785888671875e+01,1.117157287597656250e+02
-1.199462051391601562e+02,-2.656458854675292969e+00,8.538641357421875000e+01,1.126177444458007812e+02
-1.253446884155273438e+02,-4.433661937713623047e+00,9.022232818603515625e+01,1.131720504760742188e+02
-1.261206817626953125e+02,-2.515983819961547852e+00,8.917079925537109375e+01,1.125377349853515625e+02
-1.251244430541992188e+02,-2.572194814682006836e+00,8.403150177001953125e+01,1.129399414062500000e+02
-1.253520126342773438e+02,-8.879999160766601562e+00,9.368744659423828125e+01,1.135378189086914062e+02
-1.202060394287109375e+02,-7.260331630706787109e+00,9.107804870605468750e+01,1.122903823852539062e+02
-1.243920440673828125e+02,-9.127425193786621094e+00,9.085898590087890625e+01,1.155322723388671875e+02
-1.232910308837890625e+02,-1.209499454498291016e+01,8.714677429199218750e+01,1.138599624633789062e+02
-1.201677474975585938e+02,-1.314698314666748047e+01,8.756187438964843750e+01,1.143270645141601562e+02
-1.183374328613281250e+02,-1.344505977630615234e+01,8.687414550781250000e+01,1.148356704711914062e+02
-1.193190002441406250e+02,-1.575929450988769531e+01,8.803292846679687500e+01,1.155999908447265625e+02
-1.152084960937500000e+02,-1.634208679199218750e+01,8.565315246582031250e+01,1.135049438476562500e+02
-1.103692474365234375e+02,-1.803558158874511719e+01,8.906698608398437500e+01,1.148597946166992188e+02
-1.063485641479492188e+02,-1.685535621643066406e+01,8.892007446289062500e+01,1.158685607910156250e+02
-1.120167160034179688e+02,-1.933793258666992188e+01,8.699707794189453125e+01,1.142213287353515625e+02
-1.020494461059570312e+02,-1.617915153503417969e+01,8.733825683593750000e+01,1.141335067749023438e+02


==> data/trajectories/BESO/tool_trajectory_2.csv <==
LX,LY,RX,RY
-3.964733886718750000e+01,3.558072280883789062e+01,3.737139892578125000e+01,3.753229141235351562e+01
-3.767932128906250000e+01,3.784988784790039062e+01,3.973337554931640625e+01,3.467334365844726562e+01
-3.578268051147460938e+01,4.163764953613281250e+01,3.831744384765625000e+01,3.595914459228515625e+01
-3.393276214599609375e+01,4.167744827270507812e+01,3.753218841552734375e+01,3.558284759521484375e+01
-3.572225570678710938e+01,3.937412643432617188e+01,3.961426925659179688e+01,3.569368362426757812e+01
-3.791000747680664062e+01,4.429230880737304688e+01,4.227688598632812500e+01,3.423170852661132812e+01
-3.493367385864257812e+01,4.973326492309570312e+01,4.159386825561523438e+01,3.573234939575195312e+01
-3.533282470703125000e+01,4.890084838867187500e+01,4.424143218994140625e+01,3.787702560424804688e+01
-3.591601562500000000e+01,5.455086898803710938e+01,4.225930786132812500e+01,4.094044113159179688e+01
-3.420413208007812500e+01,6.078684616088867188e+01,3.847174072265625000e+01,4.114247512817382812e+01
-3.290652465820312500e+01,6.421174621582031250e+01,4.806972503662109375e+01,3.560156250000000000e+01
-3.576103210449218750e+01,6.793722534179687500e+01,4.323799133300781250e+01,4.255638885498046875e+01
-3.300654220581054688e+01,7.925627899169921875e+01,3.522530364990234375e+01,4.174776458740234375e+01
-3.309800338745117188e+01,8.031865692138671875e+01,4.878435516357421875e+01,3.661267089843750000e+01
-4.046049499511718750e+01,7.786132812500000000e+01,4.300528717041015625e+01,5.086204147338867188e+01
-4.186920547485351562e+01,8.110270690917968750e+01,4.436836242675781250e+01,5.073027420043945312e+01
-4.454954910278320312e+01,8.267334747314453125e+01,4.586128997802734375e+01,5.629001998901367188e+01
-4.392620086669921875e+01,8.613438415527343750e+01,4.567252731323242188e+01,5.392965698242187500e+01
-4.723746871948242188e+01,8.963052368164062500e+01,5.031270217895507812e+01,5.278482818603515625e+01
-4.820766830444335938e+01,9.149195098876953125e+01,4.776306533813476562e+01,5.088671493530273438e+01
-4.919948577880859375e+01,9.378076171875000000e+01,5.042480850219726562e+01,5.362946319580078125e+01
-5.253168487548828125e+01,9.622782897949218750e+01,5.417498397827148438e+01,5.200763702392578125e+01
-5.105583572387695312e+01,9.499119567871093750e+01,5.089041519165039062e+01,5.274476242065429688e+01
-5.564861679077148438e+01,1.019018554687500000e+02,5.533502960205078125e+01,4.837532806396484375e+01
-5.764715194702148438e+01,1.002235488891601562e+02,5.925848007202148438e+01,5.112472534179687500e+01
-5.532845687866210938e+01,9.885632324218750000e+01,5.553187561035156250e+01,4.880607604980468750e+01
-6.112920761108398438e+01,1.078074188232421875e+02,5.845820999145507812e+01,4.523815536499023438e+01
-6.276959609985351562e+01,1.081668853759765625e+02,6.052424240112304688e+01,4.837841796875000000e+01
-6.430257415771484375e+01,1.107036132812500000e+02,6.103015518188476562e+01,4.810171890258789062e+01
-6.472013854980468750e+01,1.097571029663085938e+02,6.280432128906250000e+01,4.776811218261718750e+01
-6.634672546386718750e+01,1.087956695556640625e+02,6.101231384277343750e+01,4.954981231689453125e+01
-6.618785858154296875e+01,1.106772766113281250e+02,6.108998489379882812e+01,5.215864181518554688e+01
-6.741976928710937500e+01,1.095982360839843750e+02,6.339657592773437500e+01,5.161855316162109375e+01
-6.670293426513671875e+01,1.081041030883789062e+02,6.611029815673828125e+01,5.335924148559570312e+01


==> data/trajectories/BESO/tool_trajectory_3.csv <==
LX,LY,RX,RY
-4.454421615600585938e+01,3.439835739135742188e+01,3.924211120605468750e+01,3.841830444335937500e+01
-3.997384643554687500e+01,3.434200668334960938e+01,4.100831222534179688e+01,3.026270675659179688e+01
-4.303676605224609375e+01,3.651878356933593750e+01,4.112065505981445312e+01,3.060966682434082031e+01
-4.300013732910156250e+01,3.792089843750000000e+01,4.276009368896484375e+01,3.217660140991210938e+01
-4.601732635498046875e+01,4.247903060913085938e+01,4.265599822998046875e+01,3.260186386108398438e+01
-4.437334823608398438e+01,4.411841583251953125e+01,4.375270843505859375e+01,3.316068267822265625e+01
-5.052180480957031250e+01,4.722984313964843750e+01,4.600718688964843750e+01,3.122852325439453125e+01
-4.815986251831054688e+01,4.860971069335937500e+01,4.610845565795898438e+01,3.384976196289062500e+01
-5.202830886840820312e+01,4.933766555786132812e+01,5.119108963012695312e+01,3.464339828491210938e+01
-5.278806686401367188e+01,5.090962600708007812e+01,4.839910888671875000e+01,3.373069381713867188e+01
-5.550049972534179688e+01,4.793421554565429688e+01,5.112836837768554688e+01,3.689779281616210938e+01
-6.178240585327148438e+01,4.867152404785156250e+01,5.122779464721679688e+01,3.476409149169921875e+01
-5.814651870727539062e+01,5.236193466186523438e+01,4.454757308959960938e+01,3.663227081298828125e+01
-6.479483795166015625e+01,4.339194107055664062e+01,5.376971054077148438e+01,4.245621871948242188e+01
-7.368270111083984375e+01,4.494626235961914062e+01,5.548965835571289062e+01,3.937376022338867188e+01
-7.696964263916015625e+01,4.643172836303710938e+01,6.019039916992187500e+01,3.860692596435546875e+01
-7.887463378906250000e+01,4.386847686767578125e+01,5.757030868530273438e+01,3.992990493774414062e+01
-8.285935211181640625e+01,4.575435256958007812e+01,6.157327651977539062e+01,4.177228927612304688e+01
-9.050653839111328125e+01,4.668848419189453125e+01,6.320662689208984375e+01,4.774761962890625000e+01
-9.238829803466796875e+01,4.780620193481445312e+01,6.554262542724609375e+01,4.417804718017578125e+01
-9.413877868652343750e+01,4.831887435913085938e+01,6.262831878662109375e+01,4.721886062622070312e+01
-1.027618865966796875e+02,4.979341125488281250e+01,7.011800384521484375e+01,4.831130981445312500e+01
-1.038707733154296875e+02,5.206634521484375000e+01,7.144545745849609375e+01,5.106354522705078125e+01
-1.084146575927734375e+02,5.750657272338867188e+01,7.255798339843750000e+01,5.204035949707031250e+01
-1.149516143798828125e+02,5.066909408569335938e+01,8.363914489746093750e+01,5.335320663452148438e+01
-1.122107849121093750e+02,4.980268859863281250e+01,7.887214660644531250e+01,6.159503555297851562e+01
-1.140089797973632812e+02,6.020312500000000000e+01,8.001541137695312500e+01,5.948667526245117188e+01
-1.212071304321289062e+02,6.777313995361328125e+01,7.927906799316406250e+01,5.847269821166992188e+01
-1.215959396362304688e+02,6.683388519287109375e+01,8.392208099365234375e+01,5.795035934448242188e+01
-1.246942520141601562e+02,6.984052276611328125e+01,8.545104980468750000e+01,6.279971313476562500e+01
-1.240402069091796875e+02,7.337158966064453125e+01,8.911277770996093750e+01,6.551647186279296875e+01
-1.274075546264648438e+02,6.917124938964843750e+01,8.756917572021484375e+01,6.556752777099609375e+01
-1.283508605957031250e+02,7.146474456787109375e+01,8.968564605712890625e+01,6.954943847656250000e+01
-1.298871459960937500e+02,7.265316772460937500e+01,9.458235931396484375e+01,6.757361602783203125e+01
-1.296323089599609375e+02,7.409007263183593750e+01,9.057752990722656250e+01,6.613706970214843750e+01
-1.303194580078125000e+02,7.858853149414062500e+01,9.400757598876953125e+01,7.052535247802734375e+01
-1.284931182861328125e+02,7.322048950195312500e+01,1.035900115966796875e+02,6.771509552001953125e+01
-1.323319854736328125e+02,8.038308715820312500e+01,9.968280792236328125e+01,6.746909332275390625e+01
-1.329323577880859375e+02,7.786280059814453125e+01,9.747844696044921875e+01,7.660639953613281250e+01
-1.367961883544921875e+02,8.934885406494140625e+01,1.043258438110351562e+02,7.648508453369140625e+01
-1.365813293457031250e+02,8.827289581298828125e+01,1.059954223632812500e+02,7.830276489257812500e+01
-1.390576477050781250e+02,9.091917419433593750e+01,1.099380111694335938e+02,8.012243652343750000e+01
-1.384057006835937500e+02,8.835784912109375000e+01,1.084400329589843750e+02,8.254292297363281250e+01
-1.374099731445312500e+02,8.555061340332031250e+01,1.038277893066406250e+02,7.577806091308593750e+01
-1.379004669189453125e+02,9.315718841552734375e+01,1.102092666625976562e+02,7.679515075683593750e+01
-1.414657592773437500e+02,9.456955718994140625e+01,1.103961715698242188e+02,7.869505310058593750e+01
-1.415623016357421875e+02,9.579610443115234375e+01,1.092393035888671875e+02,7.662287139892578125e+01
-1.399537811279296875e+02,9.061244201660156250e+01,1.152592239379882812e+02,8.453047180175781250e+01
-1.394730682373046875e+02,7.631151580810546875e+01,9.917665863037109375e+01,7.811708068847656250e+01


==> data/trajectories/DPC/tool_trajectory_1.csv <==
LX,LY,RX,RY
-4.050522232055664062e+01,3.072877693176269531e+01,3.840507888793945312e+01,2.982321929931640625e+01
-4.107378387451171875e+01,3.073439788818359375e+01,3.790194702148437500e+01,3.075132179260253906e+01
-4.112209320068359375e+01,3.148093605041503906e+01,3.773210144042968750e+01,3.209202575683593750e+01
-4.171387100219726562e+01,3.221942901611328125e+01,3.728016662597656250e+01,3.400643157958984375e+01
-4.242242050170898438e+01,3.310937118530273438e+01,3.701322174072265625e+01,3.669432449340820312e+01
-4.360164642333984375e+01,3.344680023193359375e+01,3.702138519287109375e+01,4.020038223266601562e+01
-4.499871063232421875e+01,3.314649963378906250e+01,3.732316970825195312e+01,4.404443359375000000e+01
-4.709953308105468750e+01,3.225317001342773438e+01,3.768972396850585938e+01,4.825674057006835938e+01
-4.929866790771484375e+01,3.112466812133789062e+01,3.804306793212890625e+01,5.258977127075195312e+01
-5.189395904541015625e+01,2.889224433898925781e+01,3.852343750000000000e+01,5.680213928222656250e+01
-5.454910659790039062e+01,2.711811256408691406e+01,3.886172103881835938e+01,6.075802230834960938e+01
-5.719941329956054688e+01,2.453152084350585938e+01,3.970835494995117188e+01,6.480126953125000000e+01
-6.077007293701171875e+01,2.277448463439941406e+01,4.074124145507812500e+01,6.879808807373046875e+01
-6.341968917846679688e+01,2.026657676696777344e+01,4.178176116943359375e+01,7.253841400146484375e+01
-6.588182067871093750e+01,1.784101486206054688e+01,4.311375045776367188e+01,7.565494537353515625e+01
-6.860345458984375000e+01,1.586210155487060547e+01,4.514060592651367188e+01,7.870114135742187500e+01
-7.037640380859375000e+01,1.391285133361816406e+01,4.694179153442382812e+01,8.094699096679687500e+01
-7.213904571533203125e+01,1.207028198242187500e+01,4.910015869140625000e+01,8.335852050781250000e+01
-7.350318908691406250e+01,1.055501842498779297e+01,5.112100219726562500e+01,8.518704223632812500e+01
-7.520521545410156250e+01,9.051885604858398438e+00,5.350529098510742188e+01,8.714885711669921875e+01
-7.718000030517578125e+01,6.865136623382568359e+00,5.539412689208984375e+01,8.860083007812500000e+01
-7.859487152099609375e+01,4.886873722076416016e+00,5.717811584472656250e+01,9.013415527343750000e+01
-8.019004058837890625e+01,2.720910549163818359e+00,5.893833160400390625e+01,9.158212280273437500e+01
-8.079454803466796875e+01,7.739216685295104980e-01,6.067755126953125000e+01,9.322788238525390625e+01
-8.106877136230468750e+01,-3.574560955166816711e-02,6.223604583740234375e+01,9.446430969238281250e+01
-8.182845306396484375e+01,-1.614815473556518555e+00,6.412725067138671875e+01,9.640402221679687500e+01
-8.343286132812500000e+01,-3.496407985687255859e+00,6.618520355224609375e+01,9.801660919189453125e+01
-8.505895996093750000e+01,-4.770492553710937500e+00,6.809841918945312500e+01,9.964814758300781250e+01
-8.637980651855468750e+01,-6.197513103485107422e+00,7.003151702880859375e+01,1.009949874877929688e+02
-8.743454742431640625e+01,-7.198392868041992188e+00,7.203096008300781250e+01,1.024814147949218750e+02
-8.848998260498046875e+01,-8.294483184814453125e+00,7.413284301757812500e+01,1.040611495971679688e+02
-8.986424255371093750e+01,-9.497483253479003906e+00,7.637681579589843750e+01,1.052636642456054688e+02
-9.168254852294921875e+01,-1.033851814270019531e+01,7.804238128662109375e+01,1.063202362060546875e+02
-9.341738891601562500e+01,-1.093191528320312500e+01,7.969362640380859375e+01,1.070975570678710938e+02
-9.558078002929687500e+01,-1.083102512359619141e+01,8.043323516845703125e+01,1.077109375000000000e+02
-9.776952362060546875e+01,-1.084747695922851562e+01,8.076541137695312500e+01,1.086637420654296875e+02
-1.020853729248046875e+02,-9.408050537109375000e+00,8.222518920898437500e+01,1.096617050170898438e+02
-1.023016128540039062e+02,-9.605933189392089844e+00,8.250434112548828125e+01,1.094943237304687500e+02
-1.036016311645507812e+02,-1.039505004882812500e+01,8.275440216064453125e+01,1.096413879394531250e+02
-1.036097717285156250e+02,-1.080334091186523438e+01,8.323038482666015625e+01,1.097670364379882812e+02
-1.044629516601562500e+02,-1.122883129119873047e+01,8.342006683349609375e+01,1.096646728515625000e+02
-1.054528427124023438e+02,-1.192108249664306641e+01,8.376249694824218750e+01,1.096552429199218750e+02
-1.062510528564453125e+02,-1.239366436004638672e+01,8.382382965087890625e+01,1.095531158447265625e+02
-1.068005981445312500e+02,-1.300284862518310547e+01,8.380690765380859375e+01,1.093689498901367188e+02
-1.072314529418945312e+02,-1.371201038360595703e+01,8.384830474853515625e+01,1.094242248535156250e+02
-1.071868820190429688e+02,-1.461431980133056641e+01,8.434410095214843750e+01,1.096838302612304688e+02
-1.062691955566406250e+02,-1.502669239044189453e+01,8.482555389404296875e+01,1.099595260620117188e+02
-1.072352981567382812e+02,-1.587547111511230469e+01,8.468321228027343750e+01,1.102660980224609375e+02
-1.093416442871093750e+02,-1.917222404479980469e+01,8.476593017578125000e+01,1.102125930786132812e+02
-1.104653320312500000e+02,-2.091612815856933594e+01,8.478560638427734375e+01,1.101263198852539062e+02
-1.112244796752929688e+02,-2.247131538391113281e+01,8.515200805664062500e+01,1.099362792968750000e+02
-1.110441894531250000e+02,-2.375089836120605469e+01,8.549356842041015625e+01,1.099890213012695312e+02
-1.104063262939453125e+02,-2.380488967895507812e+01,8.575341033935546875e+01,1.101676712036132812e+02
-1.095506591796875000e+02,-2.413225936889648438e+01,8.611256408691406250e+01,1.101592407226562500e+02
-1.097085952758789062e+02,-2.447889709472656250e+01,8.623675537109375000e+01,1.099812164306640625e+02
-1.095944671630859375e+02,-2.497718048095703125e+01,8.648898315429687500e+01,1.101943130493164062e+02
-1.082147140502929688e+02,-2.513137817382812500e+01,8.647965240478515625e+01,1.101715011596679688e+02
-1.075261993408203125e+02,-2.555579757690429688e+01,8.674523925781250000e+01,1.105621109008789062e+02
-1.074210662841796875e+02,-2.661249732971191406e+01,8.665041351318359375e+01,1.106710052490234375e+02
-1.069306945800781250e+02,-2.650658607482910156e+01,8.653142547607421875e+01,1.106171417236328125e+02
-1.075867996215820312e+02,-2.333102989196777344e+01,8.627661895751953125e+01,1.108761672973632812e+02
-1.052192001342773438e+02,-2.302936744689941406e+01,8.629714202880859375e+01,1.109019393920898438e+02
-1.026378097534179688e+02,-2.251697158813476562e+01,8.739788818359375000e+01,1.109620437622070312e+02
-1.001071014404296875e+02,-2.138215255737304688e+01,8.739625549316406250e+01,1.105631561279296875e+02
-9.870376586914062500e+01,-2.017374038696289062e+01,8.747569274902343750e+01,1.105219879150390625e+02
-9.831372833251953125e+01,-1.927180671691894531e+01,8.765692901611328125e+01,1.106494598388671875e+02
-9.893416595458984375e+01,-1.830513572692871094e+01,8.776602172851562500e+01,1.107366256713867188e+02
-9.981526947021484375e+01,-1.783729553222656250e+01,8.783182525634765625e+01,1.111171951293945312e+02
-1.011276397705078125e+02,-1.742468261718750000e+01,8.755679321289062500e+01,1.114125671386718750e+02
-1.024147415161132812e+02,-1.743502235412597656e+01,8.771502685546875000e+01,1.117382278442382812e+02
-1.032776565551757812e+02,-1.744354438781738281e+01,8.726555633544921875e+01,1.118178100585937500e+02
-1.045399932861328125e+02,-1.794018554687500000e+01,8.734239196777343750e+01,1.120592117309570312e+02
-1.069674911499023438e+02,-1.527024936676025391e+01,8.700946044921875000e+01,1.121977920532226562e+02
-1.091017379760742188e+02,-1.618154525756835938e+01,8.684365081787109375e+01,1.123368377685546875e+02
-1.092436370849609375e+02,-1.622268104553222656e+01,8.667769622802734375e+01,1.123500442504882812e+02
-1.106256790161132812e+02,-1.679952812194824219e+01,8.656055450439453125e+01,1.121414031982421875e+02
-1.106989517211914062e+02,-1.758987045288085938e+01,8.728067016601562500e+01,1.116704940795898438e+02
-1.111109313964843750e+02,-1.892171478271484375e+01,8.744000244140625000e+01,1.113902969360351562e+02
-1.113251495361328125e+02,-2.054863739013671875e+01,8.800028228759765625e+01,1.114324874877929688e+02
-1.108906173706054688e+02,-2.113105010986328125e+01,8.785398101806640625e+01,1.113993606567382812e+02
-1.124286956787109375e+02,-2.152917289733886719e+01,8.771639251708984375e+01,1.115809173583984375e+02
-1.140393676757812500e+02,-2.236682510375976562e+01,8.772531890869140625e+01,1.117209701538085938e+02
-1.171789169311523438e+02,-2.342304039001464844e+01,8.719458770751953125e+01,1.120195846557617188e+02
-1.169680175781250000e+02,-2.542493057250976562e+01,8.627964782714843750e+01,1.124500808715820312e+02
-1.155387878417968750e+02,-2.275044631958007812e+01,8.694441223144531250e+01,1.119008789062500000e+02
-1.147497863769531250e+02,-2.413511085510253906e+01,8.678195190429687500e+01,1.120518798828125000e+02
-1.145503768920898438e+02,-2.542441749572753906e+01,8.752713012695312500e+01,1.119630432128906250e+02
-1.128819427490234375e+02,-2.637383842468261719e+01,8.802449798583984375e+01,1.122254943847656250e+02
-1.112288513183593750e+02,-2.678379058837890625e+01,8.840470886230468750e+01,1.125466461181640625e+02
-1.086668624877929688e+02,-2.704790878295898438e+01,8.873527526855468750e+01,1.128989257812500000e+02
-1.061456604003906250e+02,-2.711587524414062500e+01,8.857355499267578125e+01,1.129995803833007812e+02
-1.034129867553710938e+02,-2.758660888671875000e+01,8.879130554199218750e+01,1.129567108154296875e+02
-1.010916595458984375e+02,-2.789018249511718750e+01,8.862084960937500000e+01,1.129575347900390625e+02
-9.839868164062500000e+01,-2.827211952209472656e+01,8.811492919921875000e+01,1.133557662963867188e+02
-9.601835632324218750e+01,-2.775278472900390625e+01,8.770451354980468750e+01,1.131813201904296875e+02
-9.519094848632812500e+01,-2.680850219726562500e+01,8.729145812988281250e+01,1.136646423339843750e+02
-9.677305603027343750e+01,-1.986289787292480469e+01,8.617272949218750000e+01,1.153399505615234375e+02
-9.657505798339843750e+01,-1.907968330383300781e+01,8.555648040771484375e+01,1.162701034545898438e+02


==> data/trajectories/DPC/tool_trajectory_2.csv <==
LX,LY,RX,RY
-4.038090896606445312e+01,3.056554222106933594e+01,3.875294494628906250e+01,3.027009582519531250e+01
-4.027461624145507812e+01,3.274958419799804688e+01,3.867892837524414062e+01,3.053558349609375000e+01
-3.988868331909179688e+01,3.493332290649414062e+01,3.840247344970703125e+01,3.162381553649902344e+01
-4.011663055419921875e+01,3.812334823608398438e+01,3.812018585205078125e+01,3.257101058959960938e+01
-3.976300811767578125e+01,4.188282394409179688e+01,3.789796447753906250e+01,3.362764739990234375e+01
-3.976071166992187500e+01,4.572523117065429688e+01,3.768487548828125000e+01,3.424814224243164062e+01
-3.972424316406250000e+01,5.025569152832031250e+01,3.761438751220703125e+01,3.528393173217773438e+01
-3.981087112426757812e+01,5.456278610229492188e+01,3.796686172485351562e+01,3.645606994628906250e+01
-4.000096893310546875e+01,5.915348052978515625e+01,3.793782424926757812e+01,3.771611785888671875e+01
-4.047671127319335938e+01,6.347472763061523438e+01,3.854929351806640625e+01,3.913857650756835938e+01
-4.118778228759765625e+01,6.719368743896484375e+01,3.946826934814453125e+01,4.041055297851562500e+01
-4.182111740112304688e+01,7.015205383300781250e+01,4.033971405029296875e+01,4.151007461547851562e+01
-4.149769210815429688e+01,7.335724639892578125e+01,4.088703155517578125e+01,4.312451934814453125e+01
-4.235527420043945312e+01,7.614591979980468750e+01,4.216004943847656250e+01,4.428133773803710938e+01
-4.380772018432617188e+01,7.845660400390625000e+01,4.383828353881835938e+01,4.564017486572265625e+01
-4.565730285644531250e+01,8.091992950439453125e+01,4.554115295410156250e+01,4.667222213745117188e+01
-4.726364135742187500e+01,8.343769836425781250e+01,4.722845840454101562e+01,4.778318405151367188e+01
-4.904841995239257812e+01,8.583891296386718750e+01,4.921673202514648438e+01,4.887626647949218750e+01
-5.089765930175781250e+01,8.863327026367187500e+01,5.103702545166015625e+01,4.971054077148437500e+01
-5.264644622802734375e+01,9.101517486572265625e+01,5.311687850952148438e+01,5.032267379760742188e+01
-5.460029983520507812e+01,9.355328369140625000e+01,5.493201446533203125e+01,5.107696533203125000e+01
-5.635546493530273438e+01,9.572784423828125000e+01,5.646330642700195312e+01,5.166521453857421875e+01
-5.809387969970703125e+01,9.778792572021484375e+01,5.760326385498046875e+01,5.218411636352539062e+01
-6.006188964843750000e+01,9.925470733642578125e+01,5.898625946044921875e+01,5.280524444580078125e+01
-6.209153747558593750e+01,1.012857360839843750e+02,5.981040191650390625e+01,5.424654006958007812e+01
-6.400222015380859375e+01,1.024720001220703125e+02,6.131261444091796875e+01,5.491636657714843750e+01
-6.567958068847656250e+01,1.031682128906250000e+02,6.173142623901367188e+01,5.571322631835937500e+01
-6.692660522460937500e+01,1.031523971557617188e+02,6.311711502075195312e+01,5.685612106323242188e+01


==> data/trajectories/DPC/tool_trajectory_3.csv <==
LX,LY,RX,RY
-3.944768905639648438e+01,3.126995658874511719e+01,3.919462966918945312e+01,3.017599296569824219e+01
-3.949501800537109375e+01,3.383957672119140625e+01,3.921041107177734375e+01,3.115374946594238281e+01
-4.012222290039062500e+01,3.571448898315429688e+01,4.063874816894531250e+01,3.280732727050781250e+01
-4.068998336791992188e+01,3.830505752563476562e+01,4.174670028686523438e+01,3.435730361938476562e+01
-4.238385772705078125e+01,4.011210250854492188e+01,4.374314880371093750e+01,3.628794479370117188e+01
-4.488208007812500000e+01,4.039330673217773438e+01,4.646459960937500000e+01,3.809666824340820312e+01
-4.751747131347656250e+01,4.074500656127929688e+01,4.827090835571289062e+01,4.026557922363281250e+01
-5.037302780151367188e+01,4.026953887939453125e+01,5.061413955688476562e+01,4.251175308227539062e+01
-5.356460571289062500e+01,3.973773193359375000e+01,5.254060363769531250e+01,4.486049652099609375e+01
-5.694942474365234375e+01,3.863290786743164062e+01,5.425995254516601562e+01,4.751206970214843750e+01
-6.041030120849609375e+01,3.800602340698242188e+01,5.542293548583984375e+01,5.015975570678710938e+01
-6.320888519287109375e+01,3.734244155883789062e+01,5.723078918457031250e+01,5.305053710937500000e+01
-6.531683349609375000e+01,3.666475296020507812e+01,5.875333023071289062e+01,5.612642288208007812e+01
-6.837895202636718750e+01,3.652950668334960938e+01,6.094378280639648438e+01,5.778449630737304688e+01
-7.126371002197265625e+01,3.657701492309570312e+01,6.336934661865234375e+01,5.927175521850585938e+01
-7.430947113037109375e+01,3.672316360473632812e+01,6.579798126220703125e+01,6.033084487915039062e+01
-7.709136199951171875e+01,3.741800689697265625e+01,6.832189178466796875e+01,6.176502609252929688e+01
-7.992586517333984375e+01,3.825096893310546875e+01,7.060168457031250000e+01,6.267276000976562500e+01
-8.195085144042968750e+01,3.951895523071289062e+01,7.281507873535156250e+01,6.379524612426757812e+01
-8.451718139648437500e+01,4.059218597412109375e+01,7.549971771240234375e+01,6.542855072021484375e+01
-8.686478424072265625e+01,4.221524429321289062e+01,7.788332366943359375e+01,6.686386108398437500e+01
-8.964836883544921875e+01,4.401066970825195312e+01,8.040519714355468750e+01,6.854430389404296875e+01
-9.241000366210937500e+01,4.613592529296875000e+01,8.225979614257812500e+01,6.965636444091796875e+01
-9.502827453613281250e+01,4.846211624145507812e+01,8.404601287841796875e+01,7.066631317138671875e+01
-9.794674682617187500e+01,5.130324172973632812e+01,8.626681518554687500e+01,7.218020629882812500e+01
-1.003501281738281250e+02,5.345278549194335938e+01,8.834681701660156250e+01,7.365914916992187500e+01
-1.026707458496093750e+02,5.555965805053710938e+01,9.051488494873046875e+01,7.516989135742187500e+01
-1.047344436645507812e+02,5.745269775390625000e+01,9.282846832275390625e+01,7.692727661132812500e+01
-1.067616882324218750e+02,5.895742034912109375e+01,9.544090270996093750e+01,7.883573913574218750e+01
-1.088342819213867188e+02,6.068892669677734375e+01,9.802815246582031250e+01,8.066414642333984375e+01
-1.110065383911132812e+02,6.152439498901367188e+01,1.002946319580078125e+02,8.204862976074218750e+01
-1.136497879028320312e+02,6.293768692016601562e+01,1.025835037231445312e+02,8.378079223632812500e+01
-1.163149032592773438e+02,6.404574584960937500e+01,1.045582504272460938e+02,8.519567871093750000e+01
-1.189031829833984375e+02,6.533196258544921875e+01,1.063580551147460938e+02,8.676772308349609375e+01
-1.217429885864257812e+02,6.681609344482421875e+01,1.081327819824218750e+02,8.800302886962890625e+01
-1.244154891967773438e+02,6.862551116943359375e+01,1.097410202026367188e+02,8.877496337890625000e+01
-1.269340667724609375e+02,7.050209045410156250e+01,1.110928192138671875e+02,8.863361358642578125e+01
-1.290232543945312500e+02,7.201062774658203125e+01,1.116091613769531250e+02,8.829593658447265625e+01
-1.308273315429687500e+02,7.352506256103515625e+01,1.135415191650390625e+02,8.870282745361328125e+01
-1.326463775634765625e+02,7.488562011718750000e+01,1.138916778564453125e+02,8.817796325683593750e+01
-1.344578857421875000e+02,7.582972717285156250e+01,1.140749893188476562e+02,8.777639770507812500e+01
-1.362770233154296875e+02,7.738454437255859375e+01,1.130948867797851562e+02,8.701309204101562500e+01
-1.372346496582031250e+02,7.790375518798828125e+01,1.114997253417968750e+02,8.576648712158203125e+01


==> data/trajectories/DPT/tool_trajectory_1.csv <==
LX,LY,RX,RY
-3.981464385986328125e+01,3.179684829711914062e+01,3.809804916381835938e+01,3.331081390380859375e+01
-4.631755447387695312e+01,3.077847290039062500e+01,4.302461624145507812e+01,3.598491287231445312e+01
-4.275165557861328125e+01,3.383346176147460938e+01,4.170230102539062500e+01,3.433534622192382812e+01
-4.012414932250976562e+01,3.140396881103515625e+01,3.999620819091796875e+01,3.708237457275390625e+01
-4.748009109497070312e+01,3.129426956176757812e+01,3.596002578735351562e+01,4.077835464477539062e+01
-4.742067337036132812e+01,2.653071975708007812e+01,3.670228195190429688e+01,4.132679367065429688e+01
-4.575949096679687500e+01,3.338336563110351562e+01,3.279904937744140625e+01,4.959749603271484375e+01
-4.499022293090820312e+01,3.008996963500976562e+01,3.089849662780761719e+01,5.811001968383789062e+01
-5.242290496826171875e+01,3.090761756896972656e+01,3.719055175781250000e+01,6.019991683959960938e+01
-5.328318023681640625e+01,2.944936561584472656e+01,3.641069412231445312e+01,6.193320846557617188e+01
-5.369146347045898438e+01,2.935643005371093750e+01,3.802029037475585938e+01,6.913203430175781250e+01
-5.936063385009765625e+01,2.819881439208984375e+01,4.042711257934570312e+01,6.824823760986328125e+01
-5.526005935668945312e+01,2.078361511230468750e+01,3.895995712280273438e+01,7.125608825683593750e+01
-5.585854721069335938e+01,2.762025833129882812e+01,4.510849380493164062e+01,8.314853668212890625e+01
-6.538486480712890625e+01,2.480683326721191406e+01,4.503115844726562500e+01,7.742073822021484375e+01
-7.276216888427734375e+01,2.443756103515625000e+01,4.688863372802734375e+01,7.658668518066406250e+01
-7.898767852783203125e+01,1.902189064025878906e+01,5.136149215698242188e+01,8.110347747802734375e+01
-8.067980957031250000e+01,1.709725189208984375e+01,4.995088195800781250e+01,8.332997131347656250e+01
-7.861811828613281250e+01,2.025730895996093750e+01,5.347219467163085938e+01,8.294868469238281250e+01
-8.526148223876953125e+01,1.641346168518066406e+01,5.715882110595703125e+01,8.285113525390625000e+01
-8.860138702392578125e+01,1.226743698120117188e+01,5.989501953125000000e+01,8.594775390625000000e+01
-9.128748321533203125e+01,1.154014110565185547e+01,5.922144317626953125e+01,8.596780395507812500e+01
-9.209710693359375000e+01,7.865582942962646484e+00,6.015426254272460938e+01,9.077014160156250000e+01
-9.490382385253906250e+01,8.512609481811523438e+00,6.340493774414062500e+01,9.486254119873046875e+01
-9.976310729980468750e+01,7.335753440856933594e+00,5.831623840332031250e+01,8.856394958496093750e+01
-9.495561218261718750e+01,1.020493865013122559e+00,6.432653808593750000e+01,9.863671112060546875e+01
-9.589441680908203125e+01,6.624391555786132812e+00,6.789547729492187500e+01,9.935430145263671875e+01
-1.017721862792968750e+02,5.663740158081054688e+00,7.030426788330078125e+01,1.016503219604492188e+02
-1.099867172241210938e+02,1.471735239028930664e+00,7.344111633300781250e+01,1.040166625976562500e+02
-1.060742721557617188e+02,4.793481826782226562e+00,7.630181121826171875e+01,1.060511245727539062e+02
-1.062891921997070312e+02,3.598502635955810547e+00,7.752842712402343750e+01,1.074512329101562500e+02
-1.109476242065429688e+02,6.127961158752441406e+00,7.907292175292968750e+01,1.098966369628906250e+02
-1.106456222534179688e+02,3.419543981552124023e+00,8.140840911865234375e+01,1.106908187866210938e+02
-1.108042221069335938e+02,2.043603658676147461e+00,8.188798522949218750e+01,1.099834518432617188e+02
-1.090576095581054688e+02,-7.474607825279235840e-01,8.642655181884765625e+01,1.102705993652343750e+02
-1.129348068237304688e+02,2.297536373138427734e+00,8.558894348144531250e+01,1.120377883911132812e+02
-1.142728118896484375e+02,-4.451094627380371094e+00,8.129785156250000000e+01,1.096806640625000000e+02
-1.103843688964843750e+02,-4.146163940429687500e+00,9.032005310058593750e+01,1.098365707397460938e+02
-1.195447158813476562e+02,-1.412699341773986816e+00,8.426137542724609375e+01,1.106975326538085938e+02
-1.159413528442382812e+02,-1.768038153648376465e+00,8.471823883056640625e+01,1.126904220581054688e+02
-1.220961227416992188e+02,-4.956311702728271484e+00,8.698891448974609375e+01,1.136676330566406250e+02
-1.195153579711914062e+02,-4.562087059020996094e+00,8.415594482421875000e+01,1.119364700317382812e+02
-1.224516525268554688e+02,-8.810938835144042969e+00,8.670853424072265625e+01,1.141480102539062500e+02
-1.150267333984375000e+02,-1.134957122802734375e+01,8.533811187744140625e+01,1.128143005371093750e+02
-1.129525680541992188e+02,-1.340561485290527344e+01,8.160178375244140625e+01,1.129499740600585938e+02
-1.128667144775390625e+02,-1.441548538208007812e+01,8.448090362548828125e+01,1.129141998291015625e+02
-1.167217864990234375e+02,-1.646413612365722656e+01,8.624246215820312500e+01,1.127905197143554688e+02
-1.147928314208984375e+02,-1.795459556579589844e+01,8.421121978759765625e+01,1.128358764648437500e+02
-1.084811782836914062e+02,-1.428548717498779297e+01,9.105486297607421875e+01,1.116391830444335938e+02
-1.178773956298828125e+02,-1.888199806213378906e+01,8.773241424560546875e+01,1.141453704833984375e+02
-1.138743057250976562e+02,-1.801429939270019531e+01,8.203016662597656250e+01,1.137318496704101562e+02
-1.086459960937500000e+02,-2.171778297424316406e+01,8.316848754882812500e+01,1.106913223266601562e+02
-1.110894699096679688e+02,-2.372589874267578125e+01,8.457100677490234375e+01,1.133050231933593750e+02
-1.019287643432617188e+02,-2.287589073181152344e+01,8.439970397949218750e+01,1.138583450317382812e+02
-1.081718444824218750e+02,-2.785260009765625000e+01,8.047001647949218750e+01,1.123116226196289062e+02
-9.702732849121093750e+01,-2.300150108337402344e+01,8.097964477539062500e+01,1.119454345703125000e+02
-9.053672790527343750e+01,-2.386079597473144531e+01,8.085474395751953125e+01,1.124300994873046875e+02
-9.441351318359375000e+01,-2.016401481628417969e+01,8.278884887695312500e+01,1.119713058471679688e+02
-9.151715850830078125e+01,-1.854562377929687500e+01,8.236198425292968750e+01,1.133308639526367188e+02
-9.455677032470703125e+01,-2.212064361572265625e+01,8.257958221435546875e+01,1.150130996704101562e+02


==> data/trajectories/DPT/tool_trajectory_2.csv <==
LX,LY,RX,RY
-3.819410324096679688e+01,4.001200485229492188e+01,4.150118255615234375e+01,3.306357955932617188e+01
-3.737630844116210938e+01,3.883734512329101562e+01,4.168310546875000000e+01,3.395939636230468750e+01
-3.385464096069335938e+01,3.768119430541992188e+01,3.922383880615234375e+01,3.041783905029296875e+01
-4.054788208007812500e+01,3.714460372924804688e+01,4.129768753051757812e+01,3.666609191894531250e+01
-3.395555114746093750e+01,4.068213272094726562e+01,3.949260330200195312e+01,3.786780548095703125e+01
-3.645653915405273438e+01,4.301371765136718750e+01,3.883266448974609375e+01,3.504022598266601562e+01
-3.405945205688476562e+01,5.488067626953125000e+01,4.313964080810546875e+01,3.467668151855468750e+01
-3.026241111755371094e+01,5.973632431030273438e+01,3.693122863769531250e+01,3.832120895385742188e+01
-3.258992767333984375e+01,6.192271804809570312e+01,4.505348968505859375e+01,3.629011535644531250e+01
-3.262099838256835938e+01,6.560646057128906250e+01,4.411498260498046875e+01,4.112081527709960938e+01
-3.579770278930664062e+01,6.794195556640625000e+01,4.144427108764648438e+01,4.635554504394531250e+01
-4.194119644165039062e+01,7.166926574707031250e+01,4.482454681396484375e+01,4.446005630493164062e+01
-3.532515335083007812e+01,7.607831573486328125e+01,4.560514831542968750e+01,4.837395477294921875e+01
-4.124048233032226562e+01,7.320995330810546875e+01,4.124848556518554688e+01,5.569404983520507812e+01
-5.074348068237304688e+01,7.952217864990234375e+01,5.009864425659179688e+01,4.907445526123046875e+01
-5.361021041870117188e+01,7.987487792968750000e+01,5.210481262207031250e+01,4.828968048095703125e+01
-5.781060791015625000e+01,7.956149291992187500e+01,5.463414764404296875e+01,4.755303573608398438e+01
-5.888343048095703125e+01,8.440665435791015625e+01,5.626820373535156250e+01,4.829269027709960938e+01
-5.756367492675781250e+01,8.793092346191406250e+01,5.673697280883789062e+01,4.692842864990234375e+01
-6.048115921020507812e+01,9.351725006103515625e+01,6.164734649658203125e+01,4.685205459594726562e+01
-6.250696182250976562e+01,9.462244415283203125e+01,5.966565704345703125e+01,4.720454788208007812e+01
-6.486667633056640625e+01,9.870973968505859375e+01,6.366469573974609375e+01,4.740914535522460938e+01
-6.492388916015625000e+01,1.013338241577148438e+02,6.323675918579101562e+01,4.923689651489257812e+01
-6.782911682128906250e+01,1.012417755126953125e+02,6.771922302246093750e+01,5.009700775146484375e+01
-7.194018554687500000e+01,1.028697738647460938e+02,7.131437683105468750e+01,4.862766265869140625e+01
-7.045790863037109375e+01,1.027035598754882812e+02,6.822064208984375000e+01,5.277558135986328125e+01
-7.384284973144531250e+01,9.942750549316406250e+01,7.231966400146484375e+01,5.264942550659179688e+01
-7.521215820312500000e+01,9.775971221923828125e+01,7.023123931884765625e+01,5.465126037597656250e+01
-7.670557403564453125e+01,9.777022552490234375e+01,7.468962097167968750e+01,5.244035339355468750e+01
-7.592015075683593750e+01,9.422306823730468750e+01,7.385227966308593750e+01,5.540338516235351562e+01
-8.311959838867187500e+01,9.316238403320312500e+01,7.454878234863281250e+01,5.739457321166992188e+01
-8.431905364990234375e+01,9.083463287353515625e+01,7.363981628417968750e+01,5.804350662231445312e+01
-8.117002868652343750e+01,9.118717193603515625e+01,7.658834075927734375e+01,6.027098464965820312e+01
-8.062819671630859375e+01,9.197019195556640625e+01,7.514607238769531250e+01,5.884669494628906250e+01
-8.290596008300781250e+01,9.142454528808593750e+01,7.559287261962890625e+01,5.822421264648437500e+01
-8.271276855468750000e+01,9.636834716796875000e+01,7.890986633300781250e+01,5.682406616210937500e+01
-7.840229034423828125e+01,9.521252441406250000e+01,7.201208496093750000e+01,5.466059494018554688e+01
-8.859849548339843750e+01,9.144539642333984375e+01,7.591909790039062500e+01,5.284469604492187500e+01
-8.805255126953125000e+01,9.761521911621093750e+01,7.920760345458984375e+01,5.198910140991210938e+01
-8.868482971191406250e+01,1.000928726196289062e+02,7.938902282714843750e+01,5.425366592407226562e+01
-8.988867187500000000e+01,1.025279388427734375e+02,8.009223175048828125e+01,5.405432510375976562e+01
-8.846822357177734375e+01,1.014490890502929688e+02,7.922322845458984375e+01,5.172056961059570312e+01
-9.066321563720703125e+01,1.004634933471679688e+02,7.761505126953125000e+01,5.187490081787109375e+01
-9.201188659667968750e+01,9.931697845458984375e+01,8.111129760742187500e+01,5.674689102172851562e+01
-9.074323272705078125e+01,9.870016479492187500e+01,7.721995544433593750e+01,5.530739593505859375e+01


==> data/trajectories/DPT/tool_trajectory_3.csv <==
LX,LY,RX,RY
-4.042854309082031250e+01,3.441899871826171875e+01,4.027173614501953125e+01,3.401613616943359375e+01
-4.198023605346679688e+01,3.579748535156250000e+01,3.991149139404296875e+01,3.456629180908203125e+01
-4.192087173461914062e+01,3.322021102905273438e+01,3.874094009399414062e+01,3.461725234985351562e+01
-4.029708480834960938e+01,3.706354141235351562e+01,3.941030502319335938e+01,3.380046081542968750e+01
-4.398921585083007812e+01,3.717881774902343750e+01,4.195383071899414062e+01,3.781223678588867188e+01
-4.781759643554687500e+01,3.646086120605468750e+01,4.255286788940429688e+01,3.807040786743164062e+01
-5.011248397827148438e+01,3.648036193847656250e+01,4.482981872558593750e+01,4.049159622192382812e+01
-5.535810089111328125e+01,3.461920928955078125e+01,4.730006027221679688e+01,4.351457214355468750e+01
-5.864665603637695312e+01,3.522767639160156250e+01,5.270627593994140625e+01,3.969655990600585938e+01
-6.213123321533203125e+01,3.438318252563476562e+01,5.393751144409179688e+01,4.177502441406250000e+01
-6.829074859619140625e+01,3.570684432983398438e+01,5.889557647705078125e+01,4.399619293212890625e+01
-6.763027954101562500e+01,3.845425796508789062e+01,6.052260589599609375e+01,4.291960144042968750e+01
-7.226218414306640625e+01,3.275940704345703125e+01,5.845038986206054688e+01,4.516625213623046875e+01
-8.131911468505859375e+01,3.653458786010742188e+01,6.893297576904296875e+01,4.798942947387695312e+01
-7.898336029052734375e+01,3.926785278320312500e+01,6.968660736083984375e+01,4.559096527099609375e+01
-7.982183074951171875e+01,4.139848709106445312e+01,7.208145141601562500e+01,4.316885757446289062e+01
-8.388054656982421875e+01,4.114009094238281250e+01,7.526128387451171875e+01,4.270585250854492188e+01
-8.671949768066406250e+01,4.284058380126953125e+01,7.416735076904296875e+01,4.553677368164062500e+01
-8.649272155761718750e+01,4.544106292724609375e+01,7.564335632324218750e+01,4.565313339233398438e+01
-8.887172698974609375e+01,4.667547225952148438e+01,7.965159606933593750e+01,4.724248123168945312e+01
-9.058580780029296875e+01,4.989933013916015625e+01,8.057206726074218750e+01,4.975878906250000000e+01
-9.576354980468750000e+01,4.880946731567382812e+01,8.196315765380859375e+01,5.334780502319335938e+01
-9.708102416992187500e+01,5.080048370361328125e+01,8.315656280517578125e+01,5.297701263427734375e+01
-1.019492721557617188e+02,5.158584594726562500e+01,8.510260772705078125e+01,5.634575653076171875e+01
-1.065775985717773438e+02,4.880145263671875000e+01,8.583876037597656250e+01,5.978102111816406250e+01
-1.043151931762695312e+02,5.385134124755859375e+01,8.598374176025390625e+01,5.895004653930664062e+01
-1.109440689086914062e+02,5.422239685058593750e+01,8.996691131591796875e+01,6.321337127685546875e+01
-1.125192642211914062e+02,5.670597076416015625e+01,9.073667907714843750e+01,6.411835479736328125e+01
-1.168077087402343750e+02,5.840704727172851562e+01,9.390195465087890625e+01,6.526457214355468750e+01
-1.181145477294921875e+02,6.062206268310546875e+01,9.584136199951171875e+01,6.774240875244140625e+01
-1.199202804565429688e+02,6.296394348144531250e+01,9.881604766845703125e+01,6.794672393798828125e+01
-1.229210739135742188e+02,6.143287658691406250e+01,1.002194900512695312e+02,7.136416625976562500e+01
-1.257186203002929688e+02,6.382482528686523438e+01,1.016862564086914062e+02,7.504880523681640625e+01
-1.287664337158203125e+02,6.351753616333007812e+01,1.027485122680664062e+02,7.462095642089843750e+01
-1.310414428710937500e+02,6.975812530517578125e+01,1.059189453125000000e+02,7.885182189941406250e+01
-1.327129821777343750e+02,7.067803955078125000e+01,1.079729156494140625e+02,7.945457458496093750e+01
-1.326864166259765625e+02,6.101677703857421875e+01,1.051902389526367188e+02,7.333929443359375000e+01
-1.351526641845703125e+02,8.019505310058593750e+01,1.108090820312500000e+02,8.449404907226562500e+01
-1.344547729492187500e+02,7.616328430175781250e+01,1.101417312622070312e+02,8.299780273437500000e+01
-1.387434234619140625e+02,8.005957031250000000e+01,1.124825363159179688e+02,8.426072692871093750e+01
-1.381662902832031250e+02,8.162356567382812500e+01,1.154456100463867188e+02,8.823138427734375000e+01
-1.395762786865234375e+02,7.706282043457031250e+01,1.172613143920898438e+02,8.583710479736328125e+01
-1.400813293457031250e+02,8.059492492675781250e+01,1.163402252197265625e+02,8.699790191650390625e+01
-1.396788635253906250e+02,7.969758605957031250e+01,1.160202636718750000e+02,8.742608642578125000e+01
-1.407038574218750000e+02,8.494850158691406250e+01,1.153628311157226562e+02,8.835148620605468750e+01
-1.400914611816406250e+02,8.066574096679687500e+01,1.150051803588867188e+02,8.888320922851562500e+01
-1.412961425781250000e+02,8.909063720703125000e+01,1.156725997924804688e+02,8.790747070312500000e+01
-1.406121673583984375e+02,8.430728912353515625e+01,1.150286941528320312e+02,8.794062805175781250e+01
-1.363275146484375000e+02,6.556304931640625000e+01,1.119152450561523438e+02,8.931296539306640625e+01


==> data/trajectories/HUMAN/tool_trajectory_1.csv <==
LX,LY,RX,RY
-4.000000000000000000e+01,2.999999999999998579e+01,4.000000000000000000e+01,2.999999999999998579e+01
-4.063458251953125000e+01,3.047593688964842329e+01,3.934091431477642686e+01,3.135286183788572600e+01
-4.167535400390625000e+01,3.125651550292967329e+01,3.758589847655362348e+01,3.518159964755322733e+01
-4.369460045542037108e+01,3.140574749302645330e+01,3.550783221968950443e+01,4.051277127128439304e+01
-4.620939978925078151e+01,3.100988443392714089e+01,3.387805827177912477e+01,4.599111231181420578e+01
-4.894146316824324572e+01,2.984117580362764954e+01,3.283469770175642566e+01,5.141834026064844210e+01
-5.164610797858641433e+01,2.835233006575670345e+01,3.247441745901348042e+01,5.650532414288686311e+01
-5.446344676983916600e+01,2.681510507532316012e+01,3.269726350230490652e+01,6.124560196382076782e+01
-5.732808941261114910e+01,2.524769305585014934e+01,3.346061209254298774e+01,6.552856364981420256e+01
-6.021459058632392214e+01,2.375947478882372366e+01,3.471274322112351740e+01,6.935736425654451409e+01
-6.312728720554365225e+01,2.235746370913967951e+01,3.624083023779313351e+01,7.262208361794239408e+01
-6.605588407330962752e+01,2.104935010228399506e+01,3.794750911063889021e+01,7.550874129042301774e+01
-6.899748363919269423e+01,1.983500387054556313e+01,3.977643934734572895e+01,7.813466157365573395e+01
-7.179482880311439885e+01,1.879326188525134000e+01,4.170377894000453978e+01,8.053824939263338933e+01
-7.422533958069476512e+01,1.804549596649189880e+01,4.370259827720299484e+01,8.278550834452929053e+01
-7.660200621449199332e+01,1.738027590215155271e+01,4.575591790085616140e+01,8.492157406649947404e+01
-7.896525481589496565e+01,1.678233522266512523e+01,4.786788846050509960e+01,8.690962759017422457e+01
-7.959751653116296666e+01,1.687982195476816116e+01,5.002452843803055771e+01,8.879141011004875850e+01
-7.959751653116296666e+01,1.687982195476816116e+01,5.221632880339569738e+01,9.059917751861947011e+01
-7.959751653116296666e+01,1.687982195476816116e+01,5.444137032643378404e+01,9.233303635288169176e+01
-7.959751653116296666e+01,1.687982195476816116e+01,5.669663138889997356e+01,9.400021633288943690e+01
-7.959751653116296666e+01,1.687982195476816116e+01,5.898066734417086820e+01,9.560021612907888766e+01
-7.944211697042842957e+01,1.665995410372272545e+01,6.129202550455674725e+01,9.713256198830764276e+01
-7.928174145322945776e+01,1.643304599561632529e+01,6.362799423482867667e+01,9.860750995629476279e+01
-7.980225027200961563e+01,1.572866528874952508e+01,6.598391668862150539e+01,1.000604730856910010e+02
-8.179241924403144992e+01,1.404196779529280548e+01,6.834971143073497046e+01,1.016167733658235335e+02
-8.475884735088925481e+01,1.176012409308442841e+01,7.072781953906128649e+01,1.033561922462818785e+02
-8.832053184401755175e+01,8.800138964951230491e+00,7.314117507295883058e+01,1.050726831291247834e+02
-9.222140593641600503e+01,5.517819780111139494e+00,7.550056693525847606e+01,1.066818053442462713e+02
-9.222140593641600503e+01,5.517819780111139494e+00,7.550056693525847606e+01,1.066818053442462713e+02
-9.222140593641600503e+01,5.517819780111139494e+00,7.550056693525847606e+01,1.066818053442462713e+02
-9.222140593641600503e+01,5.517819780111139494e+00,7.550056693525847606e+01,1.066818053442462713e+02
-9.222140593641600503e+01,5.517819780111139494e+00,7.575984205155783968e+01,1.066867948026605148e+02
-9.276935650593620153e+01,4.912991476520517153e+00,7.721925486560152763e+01,1.082121623506497485e+02
-9.500458690997814415e+01,2.011404939014312276e+00,7.947050538661457608e+01,1.101538420723371559e+02
-9.640585628643191285e+01,-7.145048689053226099e-01,8.010572277388698126e+01,1.104148687154636832e+02
-9.694045581356535024e+01,-9.469842890752744324e-01,8.033413635429040767e+01,1.104062358795752488e+02


==> data/trajectories/HUMAN/tool_trajectory_2.csv <==
LX,LY,RX,RY
-4.000000000000000000e+01,2.999999999999998579e+01,4.024005126953125000e+01,3.018003845214842329e+01
-3.977819796969851041e+01,3.124734582610551570e+01,4.091552734375000000e+01,3.068664550781248579e+01
-3.930536426673486972e+01,3.351401557871400883e+01,4.170635986328125000e+01,3.127976989746092329e+01
-3.884026285051515970e+01,3.590088216987174974e+01,4.250317382812500000e+01,3.187738037109373579e+01
-3.856386516416682753e+01,3.841165976274311333e+01,4.329998779296875000e+01,3.247499084472654829e+01
-3.835354555258965092e+01,4.107328940410012308e+01,4.409680175781250000e+01,3.307260131835936079e+01
-3.825189549133384048e+01,4.404526925103004231e+01,4.489361572265625000e+01,3.367021179199217329e+01
-3.836179611392594779e+01,4.739529674920369473e+01,4.538232024694403322e+01,3.468043311226159631e+01
-3.861772694401429362e+01,5.099614195413152373e+01,4.585963702708258438e+01,3.570980886401376608e+01
-3.899524304679955833e+01,5.458706824610019481e+01,4.633550076464443634e+01,3.674532155684288171e+01
-3.948582645321268103e+01,5.812187143001297329e+01,4.680014812434626492e+01,3.780072977712609372e+01
-4.038336720778582389e+01,6.166351757251806731e+01,4.727268994658534496e+01,3.884997852934654361e+01
-4.166666198931137899e+01,6.498736094492218740e+01,4.775307752911177772e+01,3.989301628263253008e+01
-4.306227562149359755e+01,6.818796694309261852e+01,4.824126185657907229e+01,4.092979183308081303e+01
-4.455209051491581818e+01,7.129498031841586680e+01,4.873719360256735911e+01,4.196025430557642721e+01
-4.613180524490739742e+01,7.430749908211629418e+01,4.924082313161700597e+01,4.298435315560068659e+01
-4.779481863718547174e+01,7.723225335495538957e+01,4.975815143177156585e+01,4.399312805152835892e+01
-4.953802320799842107e+01,8.006706089298148754e+01,5.061801160197785521e+01,4.457712508303967525e+01
-5.135825632239149741e+01,8.280983392423365785e+01,5.181849606303873657e+01,4.539246621166392259e+01
-5.325230285161499921e+01,8.545858050696979547e+01,5.353676515361824784e+01,4.597029865028760298e+01
-5.521857501039005456e+01,8.800395791029171733e+01,5.530346361666474309e+01,4.654685578210649055e+01
-5.725319147314624502e+01,9.044445031370838706e+01,5.698570123879410687e+01,4.715527536496648509e+01
-5.935219255612247480e+01,9.277903415449350177e+01,5.860273502083589392e+01,4.776793579677936918e+01
-6.151294136398647083e+01,9.499856716172914162e+01,6.016759432060223389e+01,4.837698743506405918e+01
-6.373467474118726273e+01,9.707513609652008313e+01,6.141988398190818543e+01,4.926763683974091634e+01
-6.600695557365983746e+01,9.904549815641031785e+01,6.258090359938546499e+01,5.009337345889171900e+01
-6.832547916621408035e+01,1.009156531228221070e+02,6.356690606878527205e+01,5.079463494775927046e+01
-7.068704023959875826e+01,1.026845510808184372e+02,6.440226322742427101e+01,5.138875496569384893e+01
-7.308841029993619998e+01,1.043512325100378035e+02,6.465736250659179518e+01,5.247688345517191522e+01
-7.552634002085457610e+01,1.059148287864688029e+02,6.475020416724308348e+01,5.333997338243621300e+01
-7.578163478905969441e+01,1.064652903602701457e+02,6.475020416724308348e+01,5.333997338243621300e+01
-7.578163478905969441e+01,1.064652903602701457e+02,6.475020416724308348e+01,5.333997338243621300e+01
-7.578163478905969441e+01,1.064652903602701457e+02,6.475020416724308348e+01,5.333997338243621300e+01
-7.578163478905969441e+01,1.064652903602701457e+02,6.468362007681010084e+01,5.419310467242750207e+01
-7.578163478905969441e+01,1.064652903602701457e+02,6.584671705106502770e+01,5.695713999145658590e+01
-7.578163478905969441e+01,1.064652903602701457e+02,6.716072446475997992e+01,5.930519974370812264e+01


==> data/trajectories/HUMAN/tool_trajectory_3.csv <==
LX,LY,RX,RY
-4.000000000000000000e+01,2.999999999999998579e+01,4.000000000000000000e+01,2.999999999999998579e+01
-4.022393798828125000e+01,3.016795349121092329e+01,4.032116699218750000e+01,3.024087524414061079e+01
-4.131347656250000000e+01,3.098510742187498579e+01,4.034258713004732044e+01,3.270979520265667873e+01
-4.254675292968750000e+01,3.191006469726561079e+01,4.040649487091435788e+01,3.539577798758615756e+01
-4.378967285156250000e+01,3.284225463867186079e+01,4.065545136915766022e+01,3.788878110451194914e+01
-4.505364990234375000e+01,3.379023742675779829e+01,4.117926931202593721e+01,4.014255589931089219e+01
-4.658184814453125000e+01,3.493638610839842329e+01,4.195910096028731573e+01,4.225778758334833185e+01
-4.819482421875000000e+01,3.614611816406248579e+01,4.287792667806137104e+01,4.430474562037938568e+01
-5.009714399245766003e+01,3.698143418607078559e+01,4.391179042104650421e+01,4.626232013753548955e+01
-5.199117669741623615e+01,3.783085977046265214e+01,4.504484368106355419e+01,4.813697589462044135e+01
-5.387683973130565107e+01,3.869434169661106182e+01,4.622103277844993841e+01,4.995646626611225116e+01
-5.575405078614430465e+01,3.957182630817061408e+01,4.745526206183269835e+01,5.169258260031946151e+01
-5.762272785045588819e+01,4.046325951458540260e+01,4.883756155137302812e+01,5.330128391174799418e+01
-5.948837918970683347e+01,4.136149691423632646e+01,5.042674645187283033e+01,5.475791773962095732e+01
-6.135734640781170413e+01,4.225858707781281964e+01,5.231588878646540763e+01,5.583281754021633247e+01
-6.323594676216856669e+01,4.314690119356733078e+01,5.431411319274896243e+01,5.696978375844584974e+01
-6.517281267264064581e+01,4.396700735667434401e+01,5.636803908244920081e+01,5.813844346653111472e+01
-6.715386906438450865e+01,4.473869751737608880e+01,5.842945814789477765e+01,5.931136670360886853e+01
-6.915794425987289173e+01,4.548971859686693620e+01,6.049730940844918337e+01,6.048794978415806156e+01
-7.115303360784135123e+01,4.625929894252372065e+01,6.256516066900358908e+01,6.166453286470726169e+01
-7.313306062258428142e+01,4.705432412258621611e+01,6.463301192955800900e+01,6.284111594525645472e+01
-7.509776264456658623e+01,4.787461641097711862e+01,6.670086319011241471e+01,6.401769902580565486e+01
-7.704687879788274074e+01,4.871999562072269896e+01,6.876871445066682043e+01,6.519428210635484788e+01
-7.898015001206022134e+01,4.959027912046104802e+01,7.083656571122122614e+01,6.637086518690404091e+01
-8.089731904371765836e+01,5.048528185113687528e+01,7.300938774350017013e+01,6.760717540369327594e+01
-8.272690938497908064e+01,5.149903739851450268e+01,7.546068583092878157e+01,6.835806156440393977e+01
-8.448625817924353498e+01,5.261037135089907224e+01,7.794930920646469019e+01,6.905388447168651567e+01
-8.599723409303044264e+01,5.401664143578900479e+01,8.042675987943178484e+01,6.977473284671381748e+01
-8.762281073034685619e+01,5.552957077827250743e+01,8.282915853825309682e+01,7.049985702081099248e+01
-8.919626164249245903e+01,5.750988780139798706e+01,8.499246274841796378e+01,7.115959532227161333e+01
-9.074972969632878517e+01,5.951518139150702780e+01,8.689588839899644768e+01,7.185230892615663834e+01
-9.231269187085385397e+01,6.151388533763903865e+01,8.859822389564357081e+01,7.258484168921792445e+01
-9.389231418270443896e+01,6.349804211945705390e+01,8.957402941337707603e+01,7.320861784444392129e+01
-9.559095866179436030e+01,6.535100347007831090e+01,8.979156076199433301e+01,7.334767308220969539e+01
-9.746679971115440821e+01,6.700364388999301468e+01,8.979156076199433301e+01,7.334767308220969539e+01
-9.934264076051442771e+01,6.865628430990773268e+01,8.979156076199433301e+01,7.334767308220969539e+01
-1.012184818098744472e+02,7.030892472982242225e+01,8.979156076199433301e+01,7.334767308220969539e+01
-1.030943228592344951e+02,7.196156514973714025e+01,8.979156076199433301e+01,7.334767308220969539e+01
-1.049701639085945146e+02,7.361420556965184403e+01,8.979156076199433301e+01,7.334767308220969539e+01
-1.068460049579545483e+02,7.526684598956654781e+01,8.979156076199433301e+01,7.334767308220969539e+01
-1.087218460073145820e+02,7.691948640948126581e+01,8.979156076199433301e+01,7.334767308220969539e+01
-1.105976870566746015e+02,7.857212682939596959e+01,8.979156076199433301e+01,7.334767308220969539e+01
-1.124735281060346352e+02,8.022476724931067338e+01,8.979156076199433301e+01,7.334767308220969539e+01
-1.145271011088830448e+02,8.167704479894206315e+01,8.979156076199433301e+01,7.334767308220969539e+01
-1.166652005842822319e+02,8.220953949659383397e+01,8.979156076199433301e+01,7.334767308220969539e+01
-1.186138083259403828e+02,8.243911097167593027e+01,8.979156076199433301e+01,7.334767308220969539e+01
-1.205245868395914925e+02,8.275841711046578553e+01,8.979156076199433301e+01,7.334767308220969539e+01
-1.224802673202348444e+02,8.331833115904647968e+01,8.979156076199433301e+01,7.334767308220969539e+01
-1.243620379963132194e+02,8.401237265166417956e+01,8.979156076199433301e+01,7.334767308220969539e+01
-1.258701950250020332e+02,8.467281454980899014e+01,8.979156076199433301e+01,7.334767308220969539e+01
-1.267143583036224470e+02,8.486838107351339033e+01,9.138942622670458604e+01,7.436909626339891588e+01
-1.267143583036224470e+02,8.486838107351339033e+01,9.327041384970898719e+01,7.607082641343779983e+01
-1.267143583036224470e+02,8.486838107351339033e+01,9.515837720612697126e+01,7.776738458487983507e+01
-1.267143583036224470e+02,8.486838107351339033e+01,9.716498328427690012e+01,7.927635619625209529e+01
-1.267143583036224470e+02,8.486838107351339033e+01,9.961825747504681772e+01,8.006475302066031929e+01
-1.267143583036224470e+02,8.486838107351339033e+01,1.021876990575754860e+02,8.068885924129941145e+01
-1.267143583036224470e+02,8.486838107351339033e+01,1.043426566745018533e+02,8.110984775232216748e+01
-1.267143583036224470e+02,8.486838107351339033e+01,1.045971995032598443e+02,8.128244366634186235e+01
-1.267143583036224470e+02,8.486838107351339033e+01,1.045971995032598443e+02,8.128244366634186235e+01
-1.267143583036224470e+02,8.486838107351339033e+01,1.045971995032598443e+02,8.128244366634186235e+01
-1.267143583036224470e+02,8.486838107351339033e+01,1.061170052096720156e+02,8.231296672727611963e+01
-1.267143583036224470e+02,8.486838107351339033e+01,1.069241992172961488e+02,8.361391053456273426e+01
-1.268699547909011045e+02,8.507660005162537686e+01,1.069241992172961488e+02,8.361391053456273426e+01
-1.287359264342083520e+02,8.680814263969314482e+01,1.069241992172961488e+02,8.361391053456273426e+01
-1.306400077477045159e+02,8.841004851572080270e+01,1.069241992172961488e+02,8.361391053456273426e+01
-1.319243526152465904e+02,8.851893095964224756e+01,1.069241992172961488e+02,8.361391053456273426e+01
-1.327855716352753177e+02,8.801075521265134682e+01,1.069241992172961488e+02,8.361391053456273426e+01
-1.334968325380406782e+02,8.720140780816085169e+01,1.069241992172961488e+02,8.361391053456273426e+01
-1.336544262876575146e+02,8.663721426464950071e+01,1.069241992172961488e+02,8.361391053456273426e+01
-1.335481815855366392e+02,8.641782741670536439e+01,1.069241992172961488e+02,8.361391053456273426e+01
-1.334469914044556162e+02,8.620887775213759596e+01,1.069241992172961488e+02,8.361391053456273426e+01
-1.340215084477120797e+02,8.518787493208516537e+01,1.069241992172961488e+02,8.361391053456273426e+01
-1.348125083172454026e+02,8.422173609248868331e+01,1.069241992172961488e+02,8.361391053456273426e+01
-1.359433576420835834e+02,8.409565686919233940e+01,1.069241992172961488e+02,8.361391053456273426e+01
-1.365099546331176441e+02,8.434830571343124461e+01,1.069241992172961488e+02,8.361391053456273426e+01
-1.365099546331176441e+02,8.434830571343124461e+01,1.069241992172961488e+02,8.361391053456273426e+01


==> data/trajectories/MPD/tool_trajectory_1.csv <==
LX,LY,RX,RY
-3.939559173583984375e+01,3.102949523925781250e+01,4.033761978149414062e+01,3.008516120910644531e+01
-3.826032638549804688e+01,3.315728759765625000e+01,4.103355026245117188e+01,3.039339637756347656e+01
-3.720080184936523438e+01,3.552085494995117188e+01,4.180755233764648438e+01,3.098990631103515625e+01
-3.653735733032226562e+01,3.784287261962890625e+01,4.258470153808593750e+01,3.215084457397460938e+01
-3.638196563720703125e+01,4.004446792602539062e+01,4.336671829223632812e+01,3.401486968994140625e+01
-3.660662841796875000e+01,4.193815231323242188e+01,4.410503768920898438e+01,3.619353866577148438e+01
-3.708338928222656250e+01,4.338332748413085938e+01,4.475194931030273438e+01,3.835617828369140625e+01
-3.786702728271484375e+01,4.422172546386718750e+01,4.528466415405273438e+01,4.048469924926757812e+01
-3.932671737670898438e+01,4.411279296875000000e+01,4.571200942993164062e+01,4.293229293823242188e+01
-4.176024627685546875e+01,4.287834930419921875e+01,4.608742141723632812e+01,4.599254989624023438e+01
-4.481817626953125000e+01,4.097665405273437500e+01,4.646833419799804688e+01,4.934557342529296875e+01
-4.788191223144531250e+01,3.902761840820312500e+01,4.685630035400390625e+01,5.245844650268554688e+01
-5.067072296142578125e+01,3.793656921386718750e+01,4.776649093627929688e+01,5.578776931762695312e+01
-5.298930740356445312e+01,3.766337203979492188e+01,4.921185684204101562e+01,5.916573715209960938e+01
-5.501333999633789062e+01,3.746879959106445312e+01,5.079677581787109375e+01,6.228056335449218750e+01
-5.704106521606445312e+01,3.674326705932617188e+01,5.238866424560546875e+01,6.521256256103515625e+01
-5.928119659423828125e+01,3.521691513061523438e+01,5.396265029907226562e+01,6.806684112548828125e+01
-6.159003067016601562e+01,3.325721740722656250e+01,5.542874526977539062e+01,7.067543792724609375e+01
-6.382211303710937500e+01,3.118646621704101562e+01,5.671056365966796875e+01,7.292014312744140625e+01
-6.604832458496093750e+01,2.895464515686035156e+01,5.778264617919921875e+01,7.484167480468750000e+01
-6.870355987548828125e+01,2.602315902709960938e+01,5.866473388671875000e+01,7.663730621337890625e+01
-7.223933410644531250e+01,2.200989913940429688e+01,5.940181350708007812e+01,7.847635650634765625e+01
-7.644974517822265625e+01,1.748883628845214844e+01,6.002682876586914062e+01,8.027960968017578125e+01
-8.071131134033203125e+01,1.330765628814697266e+01,6.054965972900390625e+01,8.187608337402343750e+01
-8.511998748779296875e+01,1.005893516540527344e+01,6.151760101318359375e+01,8.453256988525390625e+01
-8.914574432373046875e+01,8.049234390258789062e+00,6.307335281372070312e+01,8.816126251220703125e+01
-9.248260498046875000e+01,6.763174533843994141e+00,6.493481445312500000e+01,9.174472808837890625e+01
-9.499986267089843750e+01,5.769265651702880859e+00,6.706965637207031250e+01,9.493659973144531250e+01
-9.671819305419921875e+01,4.797540187835693359e+00,6.946675109863281250e+01,9.765384674072265625e+01
-9.785703277587890625e+01,3.849031686782836914e+00,7.185646057128906250e+01,9.984626007080078125e+01
-9.861680603027343750e+01,2.975176095962524414e+00,7.401875305175781250e+01,1.015434265136718750e+02
-9.909648895263671875e+01,2.174023151397705078e+00,7.589042663574218750e+01,1.028243865966796875e+02
-9.927915191650390625e+01,1.367722868919372559e+00,7.754582214355468750e+01,1.037721252441406250e+02
-9.914067840576171875e+01,4.859736561775207520e-01,7.907966613769531250e+01,1.044588928222656250e+02
-9.879555511474609375e+01,-4.189030230045318604e-01,8.047235870361328125e+01,1.049519577026367188e+02
-9.840827178955078125e+01,-1.247076511383056641e+00,8.165660095214843750e+01,1.053097229003906250e+02
-9.786083984375000000e+01,-1.906533241271972656e+00,8.316846466064453125e+01,1.065535812377929688e+02
-9.723249816894531250e+01,-2.345072507858276367e+00,8.494139099121093750e+01,1.086019744873046875e+02
-9.675050354003906250e+01,-2.692933797836303711e+00,8.659810638427734375e+01,1.106058578491210938e+02
-9.664576721191406250e+01,-3.104412555694580078e+00,8.784664916992187500e+01,1.121521224975585938e+02
-9.702756500244140625e+01,-3.667358875274658203e+00,8.854385375976562500e+01,1.131264038085937500e+02
-9.770287322998046875e+01,-4.291808128356933594e+00,8.881949615478515625e+01,1.136833114624023438e+02


==> data/trajectories/MPD/tool_trajectory_2.csv <==
LX,LY,RX,RY
-3.945468139648437500e+01,3.056834602355957031e+01,4.036624908447265625e+01,3.025952720642089844e+01
-3.830227279663085938e+01,3.189826202392578125e+01,4.117214584350585938e+01,3.081416893005371094e+01
-3.698036193847656250e+01,3.366535568237304688e+01,4.216996383666992188e+01,3.145825767517089844e+01
-3.560179138183593750e+01,3.598673629760742188e+01,4.341426849365234375e+01,3.211397171020507812e+01
-3.421740341186523438e+01,3.895423507690429688e+01,4.496089553833007812e+01,3.275830078125000000e+01
-3.299551391601562500e+01,4.213491821289062500e+01,4.656914520263671875e+01,3.335872268676757812e+01
-3.203578567504882812e+01,4.516614913940429688e+01,4.803174972534179688e+01,3.389897918701171875e+01
-3.137464523315429688e+01,4.803035354614257812e+01,4.927630615234375000e+01,3.441168212890625000e+01
-3.108054924011230469e+01,5.111822128295898438e+01,5.033566665649414062e+01,3.500654602050781250e+01
-3.122665596008300781e+01,5.475708389282226562e+01,5.126877975463867188e+01,3.576994705200195312e+01
-3.173802566528320312e+01,5.861121368408203125e+01,5.207791519165039062e+01,3.662310791015625000e+01
-3.242483520507812500e+01,6.212243652343750000e+01,5.273805236816406250e+01,3.742557144165039062e+01
-3.320227813720703125e+01,6.588845062255859375e+01,5.344879913330078125e+01,3.830426788330078125e+01
-3.410308074951171875e+01,6.975886535644531250e+01,5.417093276977539062e+01,3.921048355102539062e+01
-3.515561676025390625e+01,7.340386962890625000e+01,5.483647918701171875e+01,4.004560089111328125e+01
-3.650040817260742188e+01,7.704380035400390625e+01,5.545138549804687500e+01,4.081866455078125000e+01
-3.824724197387695312e+01,8.085219573974609375e+01,5.603433990478515625e+01,4.155541610717773438e+01
-4.020022964477539062e+01,8.444576263427734375e+01,5.656039810180664062e+01,4.221869277954101562e+01
-4.214783859252929688e+01,8.753028869628906250e+01,5.701276779174804688e+01,4.278292846679687500e+01
-4.405416488647460938e+01,9.006938171386718750e+01,5.740978240966796875e+01,4.326720046997070312e+01
-4.613713073730468750e+01,9.220988464355468750e+01,5.781567001342773438e+01,4.374357223510742188e+01
-4.860044860839843750e+01,9.409804534912109375e+01,5.828453445434570312e+01,4.427323150634765625e+01
-5.124515151977539062e+01,9.572252655029296875e+01,5.878279876708984375e+01,4.482188415527343750e+01
-5.371083068847656250e+01,9.702720642089843750e+01,5.924137878417968750e+01,4.531753540039062500e+01
-5.632217407226562500e+01,9.845886230468750000e+01,5.972503280639648438e+01,4.554745483398437500e+01
-5.891326522827148438e+01,9.996910858154296875e+01,6.021141433715820312e+01,4.552167892456054688e+01
-6.125219726562500000e+01,1.014100494384765625e+02,6.067155838012695312e+01,4.551625442504882812e+01
-6.332974243164062500e+01,1.029334869384765625e+02,6.114653778076171875e+01,4.584087371826171875e+01
-6.520610809326171875e+01,1.046485900878906250e+02,6.167330932617187500e+01,4.665359115600585938e+01
-6.685342407226562500e+01,1.063314208984375000e+02,6.220447921752929688e+01,4.772223281860351562e+01
-6.823888397216796875e+01,1.078000411987304688e+02,6.269601821899414062e+01,4.882691574096679688e+01
-6.936041259765625000e+01,1.090102386474609375e+02,6.315120697021484375e+01,4.992922592163085938e+01
-7.023679351806640625e+01,1.100140762329101562e+02,6.363886260986328125e+01,5.120160293579101562e+01
-7.090096282958984375e+01,1.108799362182617188e+02,6.422875213623046875e+01,5.279447555541992188e+01
-7.139674377441406250e+01,1.116173400878906250e+02,6.488462066650390625e+01,5.453842926025390625e+01


==> data/trajectories/MPD/tool_trajectory_3.csv <==
LX,LY,RX,RY
-3.843553161621093750e+01,3.283015823364257812e+01,4.108605957031250000e+01,2.953039741516113281e+01
-3.563931655883789062e+01,3.868898391723632812e+01,4.342961502075195312e+01,2.864848136901855469e+01
-3.330082321166992188e+01,4.508078765869140625e+01,4.621723556518554688e+01,2.783749008178710938e+01
-3.236087799072265625e+01,5.059090423583984375e+01,4.933798599243164062e+01,2.738142776489257812e+01
-3.305175399780273438e+01,5.458335494995117188e+01,5.279264831542968750e+01,2.740552520751953125e+01
-3.470240020751953125e+01,5.720416259765625000e+01,5.616158294677734375e+01,2.778924560546875000e+01
-3.672900390625000000e+01,5.876347732543945312e+01,5.911814498901367188e+01,2.838547706604003906e+01
-3.902858734130859375e+01,5.929629898071289062e+01,6.156076812744140625e+01,2.919268417358398438e+01
-4.209111785888671875e+01,5.834892654418945312e+01,6.353939437866210938e+01,3.045610618591308594e+01
-4.639278793334960938e+01,5.570860671997070312e+01,6.516079711914062500e+01,3.236537933349609375e+01
-5.149412155151367188e+01,5.224137496948242188e+01,6.649708557128906250e+01,3.463388061523437500e+01
-5.651060485839843750e+01,4.898713684082031250e+01,6.757675933837890625e+01,3.681312179565429688e+01
-6.123468780517578125e+01,4.663518905639648438e+01,6.869336700439453125e+01,3.909696960449218750e+01
-6.529769897460937500e+01,4.534237670898437500e+01,6.982830810546875000e+01,4.139713287353515625e+01
-6.882921600341796875e+01,4.471012115478515625e+01,7.097920227050781250e+01,4.357270812988281250e+01
-7.223496246337890625e+01,4.456956100463867188e+01,7.230480957031250000e+01,4.578192520141601562e+01
-7.578522491455078125e+01,4.485273742675781250e+01,7.391554260253906250e+01,4.815109252929687500e+01
-7.921178436279296875e+01,4.540105438232421875e+01,7.561905670166015625e+01,5.045863342285156250e+01
-8.228118133544921875e+01,4.606008148193359375e+01,7.723606109619140625e+01,5.252001190185546875e+01
-8.501434326171875000e+01,4.676090240478515625e+01,7.874718475341796875e+01,5.432655715942382812e+01
-8.770495605468750000e+01,4.755781936645507812e+01,8.032668304443359375e+01,5.604652786254882812e+01
-9.060099792480468750e+01,4.853694152832031250e+01,8.213592529296875000e+01,5.783787918090820312e+01
-9.351950073242187500e+01,4.964045333862304688e+01,8.404216766357421875e+01,5.961579895019531250e+01
-9.613107299804687500e+01,5.071878814697265625e+01,8.579625701904296875e+01,6.120019912719726562e+01
-9.868077087402343750e+01,5.190183258056640625e+01,8.751805877685546875e+01,6.283599090576171875e+01
-1.010738143920898438e+02,5.313500595092773438e+01,8.914172363281250000e+01,6.448584747314453125e+01
-1.032907638549804688e+02,5.436655426025390625e+01,9.068515014648437500e+01,6.611022949218750000e+01
-1.055544891357421875e+02,5.574180221557617188e+01,9.237238311767578125e+01,6.793434143066406250e+01
-1.080073471069335938e+02,5.738272094726562500e+01,9.436576080322265625e+01,7.010061645507812500e+01
-1.104087219238281250e+02,5.911128616333007812e+01,9.644816589355468750e+01,7.232194519042968750e+01
-1.125658111572265625e+02,6.074475097656250000e+01,9.840756988525390625e+01,7.435491943359375000e+01
-1.144879455566406250e+02,6.223141479492187500e+01,1.002103042602539062e+02,7.616676330566406250e+01
-1.163893280029296875e+02,6.367426681518554688e+01,1.020347366333007812e+02,7.793126678466796875e+01
-1.184425735473632812e+02,6.520214843750000000e+01,1.040574111938476562e+02,7.980853271484375000e+01
-1.204997787475585938e+02,6.676404571533203125e+01,1.061547164916992188e+02,8.168489074707031250e+01
-1.223180923461914062e+02,6.820674133300781250e+01,1.080752487182617188e+02,8.335068511962890625e+01
-1.242575531005859375e+02,6.999746704101562500e+01,1.096991271972656250e+02,8.466242980957031250e+01
-1.262237701416015625e+02,7.201698303222656250e+01,1.107737121582031250e+02,8.546297454833984375e+01
-1.280374603271484375e+02,7.389261627197265625e+01,1.113878479003906250e+02,8.592922973632812500e+01
-1.298660278320312500e+02,7.543440246582031250e+01,1.115242462158203125e+02,8.615107727050781250e+01
-1.318282165527343750e+02,7.662419128417968750e+01,1.111935043334960938e+02,8.619058990478515625e+01
-1.336849670410156250e+02,7.756089019775390625e+01,1.105947799682617188e+02,8.612972259521484375e+01
-1.352438659667968750e+02,7.829850006103515625e+01,1.098976974487304688e+02,8.602717590332031250e+01
-1.364171905517578125e+02,7.881282043457031250e+01,1.091455612182617188e+02,8.590488433837890625e+01

